Systematic KMTNet Planetary Anomaly Search. XII. Complete Sample of 2017 Subprime Field Planets

We report the analysis of four unambiguous planets and one possible planet from the subprime fields ($\Gamma \leq 1~{\rm hr}^{-1}$) of the 2017 Korea Microlensing Telescope Network (KMTNet) microlensing survey, to complete the KMTNet AnomalyFinder planetary sample for the 2017 subprime fields. They are KMT-2017-BLG-0849, KMT-2017-BLG-1057, OGLE-2017-BLG-0364, and KMT-2017-BLG-2331 (unambiguous), as well as KMT-2017-BLG-0958 (possible). For the four unambiguous planets, the mean planet-host mass ratios, $q$, are $(1.0, 1.2, 4.6, 13) \times 10^{-4}$, the median planetary masses are $(6.4, 24, 76, 171)~M_{\oplus}$ and the median host masses are $(0.19, 0.57, 0.49, 0.40)~M_{\odot}$ from a Bayesian analysis. We have completed the AnomalyFinder planetary sample from the first 4-year KMTNet data (2016--2019), with 112 unambiguous planets in total, which nearly tripled the microlensing planetary sample. The ``sub-Saturn desert'' ($\log q = \left[-3.6, -3.0\right]$) found in the 2018 and 2019 KMTNet samples is confirmed by the 2016 and 2017 KMTNet samples.

==> referee_response.txt <==
We would like to thank the referee for their detailed and valuable comments, which improves the manuscript a lot. We have addressed each comment in the manuscript, and provide a full response to each below. Changes to the manuscript are shown in bold following the referee's suggestions (for details see below).


>(1) In the abstract and the discussion section, the authors argued the presence of the "sub-Saturn desert" in the KMTNet sample, which had not been recognized in the past statistical analysis (e.g., Shvartvald+2016, Suzuki+2016) and the Pre-KMTNet sample. In the manuscript, the authors attributed the reason the prior studies missed the desert to the fact that the by-eye searches might miss the low-q planets and their AnomalyFinder played an important role in avoiding them, as demonstrated in Figure 15. This is very interesting because the prior studies had considered that their survey sensitivities sufficiently reached log(q)~-4. I recommend that the author deeply discuss the characteristics (other parameters) of planetary samples that the AnomalyFinder newly recovered and how the by-eye search can miss such planetary samples. If such discussions are already done in another paper, please refer to it and explain again in this manuscript. This point should be explored deeply.

Thanks for the suggestion. Zang et al. 2023 and Jung et al. 2023 have discussed other parameters of the AnomalyFinder planetary sample using the 2018-2019 (60% of the planets) and the whole log(q) < -4 sample, respectively. We didn't find big difference for the distributions of other parameters or other parameters significantly affect the planetary detections by eyes or by AnomalyFinder. Thus, this paper focuses on the mass-ratio distribution, which has not been investigated before due to the lack of selection criteria of Zang et al. (2024).  In the previous version, we mentioned the discussions of Zang et al. 2023 and Jung et al. 2023 in a footnote. Now, we incorporated it into several sentences in the discussion section. 


>(2) In Tables 2-4, the authors summarize the lensing parameters for each event. However, the uncertainties of parameters are described with equal intervals around the values, i.e. +-, which seems strange because the posterior PDFs derived by MCMC are often not symmetric. I strongly recommend that the authors mention the values' definitions in each table and summarize the values with $()^{+}_{-}$ forms. For example, the authors can mention "The values shown are the medians and 68% equal-tail intervals of the marginal posterior distribution.", and so on. In addition, I recommend the priors used in MCMC should be noted in Tables or sentences.

Done. We also added "we adopt uniform priors for ($t_0, u_0, \te, \log \rho, \alpha, \log s, \log q$)." and "The fitting parameter values shown below are the medians and 68\% equal-tail intervals of the marginal posterior distribution." in Section 3.1.


>(3) In line 116, what is the q_{online}? Please provide an explanation.

Done.


>(4) In line 117, please provide the explanations for "the tender-loving care (TLC) photometry" to be understood by everyone outside the microlensing field. 

Done. 


>(5) In Section 2, it is better to provide more detailed explanations for the data reduction, especially how to obtain the error bars of data points in light curves, because it is so associated with the chi-squared values that are crucial for evaluating microlensing models (for example in line 201-204).


Done. We introduced our method for error bars normalization. 


>(6) In Section 3, it is better to mention whether the source and blend fluxes belong to MCMC parameters and how to derive them. 

Done. 


>(7) In lines 216-217, it is better to mention that the names "Wide" are based on the s values. Furthermore, in line 257 it might be helpful to be "For the close topology (s less than 1),".


Done.


>(8) In lines 276-277, I wonder whether the result might be biased by adopting only a "one-direction" parallax constraint and why the authors did not fully adopt the parallax information. Please explain if it can be justified.

Because \pi_{\rm E, \parallel} is approximately parallel with the direction of the Earth’s acceleration, for many cases without a robust parallax measurement, \pi_{\rm E, \parallel} is well constrained but \pi_{\rm E, \bot} not. For the present case, we have \sigma(\pi_{\rm E, \bot}) \sim 1, which has no useful information for the Bayesian analysis (<0.1% impact). Now we provided the \sigma(\pi_{\rm E, \bot}) \sim 1 information. 


>(9) In lines 283-285, I think that the hotter MCMC can be used only to demonstrate degenerate solutions but cannot be used for searching degenerate solutions. Furthermore, the sentence "A grid search yields only one local minimum" seems somewhat abstract. It would be better to mention more specifically like "A grid search yields one minimum whose delta chi2-value ... than other local minima" because the grid search finds many local minima in actuality.

Thanks for the comment and suggestion. In principle, a grid search can find all of the local minima provided the grid search can be as dense as enough. However, if the parameters between different local minima are very similar, such as the Wide B and Wide A models of KB170849 in this paper, models of KB161105 in Zang et al. (2023), and models of OB170173 of Hwang et al. (2018), an extremely dense grid search may not be enough still. A hotter MCMC, which decreases the barriers between degenerate solutions, can investigate the parameter space around the local minima found by the grid search and check the degeneracy. With this approach, we find the Wide B model of KB170849 in this paper, and several other papers found new degenerate solutions. Thus, a hotter MCMC really can search for degenerate solutions. 

We have added the delta chi2-values for our grid search in Section 3. 


>(10) In line 449, the sentence "The prior of the theta_E used for ..." seems wrong. I think the Bayesian analysis uses the Galactic model as the prior and the observational constraints from light curve analysis and so on as the likelihood.

Thanks for pointing out it. Fixed.


